Weight-adapted ANOVA kernels for high-dimensional periodic approximation

In this paper, we construct normalized periodic kernels from univariate functions satisfying suitable moment conditions and derive sufficient conditions for high-order convolution approximation. Two computable quasi-interpolation schemes are obtained by discretizing the convolution integral using either a full tensor grid or random samples. In each case, the analysis separates the continuous convolution error from the error introduced by discretization. The contribution of kernel energy to the error exposes the dimensional dependence of tensor-product kernels and motivates our weight-adapted ANOVA constructions. Under suitable summability conditions on the weights, we establish convolution error and kernel energy estimates that yield dimension-uniform error bounds for the resulting quasi-interpolants. Numerical experiments corroborate the theoretical convergence rates and illustrate the effect of coordinate weighting on dimensional dependence.

==> DOI-check-notes.txt <==
DOI completion audit - 13 October 2026
======================================

Scope: all 81 entries in references.bib, including uncited entries.
17 entries initially lacked DOIs. Added 15 verified DOI fields; 2 remain unresolved.
Existing DOI fields and all other bibliography metadata were preserved.
Manuscript text and citation keys are unchanged.

Verified additions
------------------
CaiDickGoda2025
  DOI: https://doi.org/10.48550/arXiv.2511.09071
  Primary source: https://arxiv.org/abs/2511.09071
DuDick2026
  DOI: https://doi.org/10.48550/arXiv.2604.01146
  Primary source: https://arxiv.org/abs/2604.01146
bungartz_2004Acta_sparse
  DOI: https://doi.org/10.1017/S0962492904000182
  Primary source: https://www.cambridge.org/core/journals/acta-numerica/article/abs/sparse-grids/47EA2993DB84C9D231BB96ECB26F615C
cohen_2015ActaNumer_approximation
  DOI: https://doi.org/10.1017/S0962492915000033
  Primary source: https://www.cambridge.org/core/journals/acta-numerica/article/abs/approximation-of-highdimensional-parametric-pdes/B2C26BF6F63B7734FEAD1C59738E8730
dung_book2018
  DOI: https://doi.org/10.1007/978-3-319-92240-9
  Primary source: https://link.springer.com/book/10.1007/978-3-319-92240-9
gerstner_1998NumerAlgor_numerical
  DOI: https://doi.org/10.1023/A:1019129717644
  Primary source: https://link.springer.com/article/10.1023/A:1019129717644
griebel_2009MCoM_optimized
  DOI: https://doi.org/10.1090/S0025-5718-09-02248-0
  Primary source: https://api.crossref.org/works/10.1090/S0025-5718-09-02248-0
kuhne_2020JCP_cp2k
  DOI: https://doi.org/10.1063/5.0007045
  Primary source: https://api.crossref.org/works/10.1063/5.0007045
kuo_2021MCoM_function
  DOI: https://doi.org/10.1090/mcom/3595
  Primary source: https://api.crossref.org/works/10.1090/mcom/3595
nuyens_2006MCoM_fast
  DOI: https://doi.org/10.1090/S0025-5718-06-01785-6
  Primary source: https://api.crossref.org/works/10.1090/S0025-5718-06-01785-6
rieger_2024SINUM_approximability
  DOI: https://doi.org/10.1137/22M1525193
  Primary source: https://epubs.siam.org/doi/abs/10.1137/22M1525193
sun_2026SINUM_monte
  DOI: https://doi.org/10.1137/25M1810490
  Primary source: https://epubs.siam.org/doi/abs/10.1137/25M1810490
tripathy_2018JCP_deep
  DOI: https://doi.org/10.1016/j.jcp.2018.08.036
  Primary source: https://www.sciencedirect.com/science/article/pii/S0021999118305655
wang_2022NatComputSci_efficient
  DOI: https://doi.org/10.1038/s43588-021-00173-1
  Primary source: https://www.nature.com/articles/s43588-021-00173-1
wu_2005Adv_generalized
  DOI: https://doi.org/10.1007/s10444-004-1832-6
  Primary source: https://link.springer.com/article/10.1007/s10444-004-1832-6

Unresolved DOI lookups
----------------------
GriebelSchneiderZenger1992: A combination technique for the solution of sparse grid problems (1992).
  No exact DOI match found in Crossref or targeted publisher/author searches.
  Author publication list confirms the chapter, but does not supply a DOI:
  https://ins.uni-bonn.de/staff/griebel/publications?pub=all
  Similarly titled journal articles have different authors/venues and were not substituted.

CheneyLightXu1992: On kernels and approximation orders (1992).
  No exact DOI match found in Crossref or targeted publisher/author searches.
  Author publication record:
  https://web.ma.utexas.edu/CNA/DMY/ewc-research.html
  Leave DOI absent rather than assigning a whole-book or unrelated-paper DOI.

Not finding a verified DOI does not prove that none was ever assigned.

Identity notes
--------------
The two arXiv entries retain their preprint identity and use the DOI explicitly
shown by arXiv and DataCite, not a DOI for a different journal edition.
The 2022 Nature article was first published online in December 2021; its DOI
matches the journal volume/pages and all authors.
The two Nuyens-Cools 2006 keys identify the same article; both keys were kept.
The CP2K registry record gives article number 194103, absent from the current
entry. This DOI-only update does not change that or other non-DOI fields.

Verification
------------
Publisher records and publisher-deposited Crossref records were checked for
title, authors and publication details; arXiv DOIs were also checked via DataCite.
Registry receipts and search results are saved in work/anova2_springer/doi-completion.
No files in the Dropbox source directory were written by this task.

Build validation
----------------
The updated manuscript compiled successfully to 32 pages using pdfLaTeX and
BibTeX. No undefined citations/references, LaTeX warnings or overfull boxes
were found in the final log. Bibliography pages 29-32 were rendered and visually
reviewed: DOI links are legible and do not overlap or clip.
Only the 15 added DOI fields changed the bibliography; the manuscript source
and all non-DOI bibliography content are unchanged.


==> README.txt <==
ANOVA-2: Springer Nature manuscript with alphabetically ordered references
=======================================================================

Main file: ANOVA-2-springer.tex
Current compiled PDF: ANOVA-2-springer.pdf (32 pages).
Template: supplied Springer Nature version 3.1 (December 2024).

Reference ordering
------------------
The 60 cited references are numbered in alphabetical order by author names.
Coauthor names, then publication year and title, break ties.
In-text citation numbers are regenerated to match this order.
Keep the local sn-mathphys-num.bst with the manuscript: it contains the
alphabetic sorting configuration and the existing missing-location format fix.
The Springer class already selects this style; no second bibliographystyle
command should be added to the manuscript.

Changes in this update
----------------------
- Removed the conflicting plain bibliography style from the main file.
- Enabled sorting by full author names in the local numeric Springer style.
- Encoded the existing accent in Dung's surname with equivalent TeX syntax
  so classic BibTeX sorts it correctly; the displayed name is preserved.
- Preserved the manuscript body, citation keys, all 81 bibliography records,
  all DOI fields and the existing one-sided page dimensions.

Build
-----
Keep ANOVA-2-springer.tex, references.bib, sn-jnl.cls and sn-mathphys-num.bst
in the same directory. Use pdfLaTeX and BibTeX:
    latexmk -pdf ANOVA-2-springer.tex
or:
    pdflatex ANOVA-2-springer.tex
    bibtex ANOVA-2-springer
    pdflatex ANOVA-2-springer.tex
    pdflatex ANOVA-2-springer.tex

On Overleaf, select ANOVA-2-springer.tex as the main document and pdfLaTeX
as the compiler. The ZIP contains the complete source and current PDF.
Older PDF previews remaining in the local directory are not included.

Layout and verification
-----------------------
One-sided A4 with a 15 x 23.5 cm text area; left/right/top margins 3 cm.
Clean pdfLaTeX/BibTeX build completed: 32 pages, no undefined citations or
references, LaTeX warnings, or overfull boxes. Existing underfull box notices
remain. The author order was independently checked for all 60 printed entries.
The first page and all four bibliography pages (29-32) were visually reviewed.
No mathematical claims or bibliographic facts were revised in this update.
No files in the original Dropbox source directory were modified.

DOI-check-notes.txt records the earlier DOI lookup and verification sources.

